Reducing Initial Cell-search Latency in mmWave Networks

Millimeter-wave (mmWave) networks rely on directional transmissions, in both control plane and data plane, to overcome severe path-loss. Nevertheless, the use of narrow beams complicates the initial cell-search procedure where we lack sufficient information for beamforming. In this paper, we investigate the feasibility of random beamforming for cell-search. We develop a stochastic geometry framework to analyze the performance in terms of failure probability and expected latency of cell-search. Meanwhile, we compare our results with the naive, but heavily used, exhaustive search scheme. Numerical results show that, for a given discovery failure probability, random beamforming can substantially reduce the latency of exhaustive search, especially in dense networks. Our work demonstrates that developing complex cell-discovery algorithms may be unnecessary in dense mmWave networks and thus shed new lights on mmWave system design.

==> Components/MetaFiles/refs.txt <==
@INPROCEEDINGS{7510902, 
author={C. Zhang and D. Guo and P. Fan}, 
booktitle={2016 IEEE International Conference on Communications (ICC)}, 
title={Tracking angles of departure and arrival in a mobile millimeter wave channel}, 
year={2016}, 
pages={1-6}, 
keywords={Kalman filters;direction-of-arrival estimation;millimetre waves;next generation networks;Kalman filter based tracking algorithm;abrupt change detection method;angles of arrival;angles of departure;mobile millimeter wave channel;next generation wireless networks;path gains;tracking angles;traffic demand;Array signal processing;Change detection algorithms;Channel estimation;Kalman filters;Millimeter wave technology;Receivers;Transmitters;Kalman filter;Millimeter wave;change detection;tracking}, 
doi={10.1109/ICC.2016.7510902}, 
month={May},}


@INPROCEEDINGS{7063467, 
author={J. He and T. Kim and H. Ghauch and K. Liu and G. Wang}, 
booktitle={2014 IEEE Globecom Workshops (GC Wkshps)}, 
title={Millimeter wave MIMO channel tracking systems}, 
year={2014}, 
pages={416-421}, 
keywords={MIMO communication;correlation methods;millimetre wave receivers;precoding;space division multiplexing;telecommunication channels;3GPP specification;hybrid analog/digital precoder and combiner;millimeter wave MIMO channel tracking systems;nonline-of-sight environment;spatial channel model;subspace tracking systems;temporal MIMO channel evolution model;temporally correlated millimeter wave channels;Channel estimation;Channel models;MIMO;Millimeter wave propagation;Millimeter wave technology;Radio frequency;Vectors;Millimeter wave MIMO;channel/subspace tracking;spatial multiplexing;temporally correlated channel}, 
doi={10.1109/GLOCOMW.2014.7063467}, 
ISSN={2166-0077}, 
month={Dec},}

==> reducing-initial-cell (1)/Components/MetaFiles/refs.txt <==
@INPROCEEDINGS{7510902, 
author={C. Zhang and D. Guo and P. Fan}, 
booktitle={2016 IEEE International Conference on Communications (ICC)}, 
title={Tracking angles of departure and arrival in a mobile millimeter wave channel}, 
year={2016}, 
pages={1-6}, 
keywords={Kalman filters;direction-of-arrival estimation;millimetre waves;next generation networks;Kalman filter based tracking algorithm;abrupt change detection method;angles of arrival;angles of departure;mobile millimeter wave channel;next generation wireless networks;path gains;tracking angles;traffic demand;Array signal processing;Change detection algorithms;Channel estimation;Kalman filters;Millimeter wave technology;Receivers;Transmitters;Kalman filter;Millimeter wave;change detection;tracking}, 
doi={10.1109/ICC.2016.7510902}, 
month={May},}


@INPROCEEDINGS{7063467, 
author={J. He and T. Kim and H. Ghauch and K. Liu and G. Wang}, 
booktitle={2014 IEEE Globecom Workshops (GC Wkshps)}, 
title={Millimeter wave MIMO channel tracking systems}, 
year={2014}, 
pages={416-421}, 
keywords={MIMO communication;correlation methods;millimetre wave receivers;precoding;space division multiplexing;telecommunication channels;3GPP specification;hybrid analog/digital precoder and combiner;millimeter wave MIMO channel tracking systems;nonline-of-sight environment;spatial channel model;subspace tracking systems;temporal MIMO channel evolution model;temporally correlated millimeter wave channels;Channel estimation;Channel models;MIMO;Millimeter wave propagation;Millimeter wave technology;Radio frequency;Vectors;Millimeter wave MIMO;channel/subspace tracking;spatial multiplexing;temporally correlated channel}, 
doi={10.1109/GLOCOMW.2014.7063467}, 
ISSN={2166-0077}, 
month={Dec},}
